Equilibria of culture contact derived from ingroup and outgroup attitudes

Modern societies feature an increasing contact between cultures, yet we have a poor understanding of what the outcomes might be. Here we consider a mathematical model of contact between social groups, grounded in social psychology and analyzed using tools from statistical physics. We use the model to study how a culture might be affected by immigration. We find that in some cases residents' culture is relatively unchanged, but in other cases residents may adopt the opinions and beliefs of immigrants. The decisive factors are each group's cultural legacy and its attitudes towards in- and out-groups. The model can also predict how social policies may influence the outcome of culture contact.

==> Literature.txt <==
Borghesi, Christian, and Jean-Philippe Bouchaud. 2006. "Of songs and
men: A model for multiple choice with herding."
http://xxx.lanl.gov/pdf/physics/0606224 .

Granovetter, M. S. 1978. "Threshold models of collective behavior."
American Journal of Sociology 83:1420-1443.

Granovetter, Mark. S., and Roland Soong. 1983. "Threshold models of
diffusion and collective behavior." Journal of Mathematical Sociology
9:165--179.

Kuran, Timur. 1991. "Now Out of Never: The Element of Surprise in the
East European Revolution of 1989." World Politics 44:7-48.

Michard, Q, and J.-P. Bouchaud. 2005. "Theory of collective opinion
shifts: from smooth trends to abrubt swings." The European Physical
Journal B 47:151-159.

Motter, A. E., and Y. C. Lai. 2002. "Cascade-based attacks on complex
networks." Physical Review E 66:art. no.-065102.

Schelling, Thomas C. 1973. "Hockey Helmets, Concealed Weapons, and
Daylight Saving: A Study of Binary Choices with Externalities." Journal
of Conflict Resolution 17:381--428.

Watts, Duncan J. 2002. "A simple model of information cascades on
random networks." Proceedings of the National Academy of Science, U.S.A.
99:5766-5771.

